Incremental Class Learning using Variational Autoencoders with Similarity Learning

Catastrophic forgetting in neural networks during incremental learning remains a challenging problem. Previous research investigated catastrophic forgetting in fully connected networks, with some earlier work exploring activation functions and learning algorithms. Applications of neural networks have been extended to include similarity learning. Understanding how similarity learning loss functions would be affected by catastrophic forgetting is of significant interest. Our research investigates catastrophic forgetting for four well-known similarity-based loss functions during incremental class learning. The loss functions are Angular, Contrastive, Center, and Triplet loss. Our results show that the catastrophic forgetting rate differs across loss functions on multiple datasets. The Angular loss was least affected, followed by Contrastive, Triplet loss, and Center loss with good mining techniques. We implemented three existing incremental learning techniques, iCaRL, EWC, and EBLL. We further proposed a novel technique using Variational Autoencoders (VAEs) to generate representation as exemplars passed through the network's intermediate layers. Our method outperformed three existing state-of-the-art techniques. We show that one does not require stored images (exemplars) for incremental learning with similarity learning. The generated representations from VAEs help preserve regions of the embedding space used by prior knowledge so that new knowledge does not ``overwrite'' it.

==> Angular_Results.txt <==
classes_10,icarl_angular_cifar10,ours_angular_cifar10,normal_angular_cifar10,ebll_angular_cifar10,ewc_angular_cifar10,ideal_angular_cifar10,icarl_angular_FMNIST,ours_angular_FMNIST,normal_angular_FMNIST,ebll_angular_FMNIST,ewc_angular_FMNIST,ideal_angular_FMNIST,icarl_angular_MNIST,ours_angular_MNIST,normal_angular_MNIST,ebll_angular_MNIST,ewc_angular_MNIST,ideal_angular_MNIST,classes_26,icarl_angular_EMNIST,ours_angular_EMNIST,normal_angular_EMNIST,ebll_angular_EMNIST,ewc_angular_EMNIST,ideal_angular_EMNIST
5,0.572,0.57500768,0.57238967,0.56748997,0.56411031,0.57238967,0.83200151,0.84009089,0.83272396,0.82724076,0.82724076,0.84009089,0.9734328,0.97562828,0.9714101,0.97400722,0.97179827,0.97562828,13,0.91232272,0.91705042,0.9149936,0.91366658,0.91119953,0.91705042
6,0.33221341,0.35698148,0.26940296,0.32868158,0.2451137,0.57238967,0.74240636,0.74315932,0.71657604,0.74768554,0.66723221,0.84009089,0.94987916,0.93843192,0.82798897,0.93342016,0.91063065,0.97562828,14,0.80117211,0.80818267,0.76672059,0.85876265,0.86824764,0.91705042
7,0.24597927,0.24695808,0.1809986,0.21053825,0.19085029,0.57238967,0.63251037,0.63755901,0.48341198,0.62549644,0.52924506,0.84009089,0.89601689,0.89974919,0.49907183,0.80852584,0.57191579,0.97562828,15,0.67767227,0.74033049,0.34025871,0.61876,0.44400066,0.91705042
8,0.19372094,0.19649956,0.14955954,0.17503137,0.15866911,0.57238967,0.60922434,0.64553977,0.43500373,0.56187275,0.50713605,0.84009089,0.84509024,0.89292802,0.35720895,0.74071105,0.43480492,0.97562828,16,0.57736023,0.73872757,0.24955142,0.51015793,0.29407855,0.91705042
9,0.18582084,0.19242388,0.15076973,0.17540945,0.1565322,0.57238967,0.57739855,0.629096,0.41745384,0.52788701,0.49245125,0.84009089,0.81580509,0.90481929,0.3187514,0.63923845,0.36318884,0.97562828,17,0.56243806,0.72754956,0.16585315,0.42562881,0.29407855,0.91705042
10,0.1708729,0.1653651,0.14164388,0.15175551,0.15020446,0.57238967,0.56513081,0.61914693,0.42082052,0.50653115,0.47330204,0.84009089,0.79172551,0.8675992,0.26385847,0.61421721,0.32399142,0.97562828,18,0.51590937,0.70319619,0.16820356,0.39824444,0.2225076,0.91705042
,,,,,,,,,,,,,,,,,,,19,0.49139419,0.73110729,0.14572034,0.35572955,0.18104512,0.91705042
,,,,,,,,,,,,,,,,,,,20,0.48767174,0.72504945,0.13799029,0.33503198,0.16629695,0.91705042
,,,,,,,,,,,,,,,,,,,21,0.44488586,0.72146414,0.12488165,0.31092469,0.15405164,0.91705042
,,,,,,,,,,,,,,,,,,,22,0.45117345,0.73483909,0.11818704,0.30063091,0.12886126,0.91705042
,,,,,,,,,,,,,,,,,,,23,0.39838349,0.69781832,0.10833636,0.27238992,0.1225317,0.91705042
,,,,,,,,,,,,,,,,,,,24,0.39775266,0.67797079,0.09520056,0.26765363,0.10387962,0.91705042
,,,,,,,,,,,,,,,,,,,25,0.40933597,0.67475402,0.10108215,0.26824271,0.11968784,0.91705042
,,,,,,,,,,,,,,,,,,,26,0.41309208,0.703751,0.11107594,0.26677858,0.13023661,0.91705042


==> BaseResults.txt <==
classes_26,classes_10,normal_center_cifar10,normal_center_FMNIST,normal_center_MNIST,normal_center_EMNIST,normal_angular_cifar10,normal_angular_FMNIST,normal_angular_MNIST,normal_angular_EMNIST,normal_triplet_cifar10,normal_triplet_FMNIST,normal_triplet_MNIST,normal_triplet_EMNIST,normal_cont_cifar10,normal_cont_FMNIST,normal_cont_MNIST,normal_cont_EMNIST
13,5,0.56887095,0.86304067,0.9873862,0.92565343,0.57238967,0.83272396,0.9714101,0.9149936,0.58857126,0.8568424,0.98588389,0.91881406,0.49943241,0.80893563,0.98350741,0.8709802
14,6,0.15270717,0.41807435,0.41842811,0.2223052,0.26940296,0.71657604,0.82798897,0.76672059,0.22427774,0.53724867,0.75249227,0.46609584,0.25827463,0.63060154,0.71538027,0.56259003
15,7,0.10127361,0.21195318,0.1640976,0.10130802,0.1809986,0.48341198,0.49907183,0.34025871,0.14045532,0.38861072,0.44813826,0.23109826,0.16175864,0.40823095,0.41568755,0.22131099
16,8,0.08562711,0.20634658,0.124956,0.09662886,0.14955954,0.43500373,0.35720895,0.24955142,0.12170359,0.34323911,0.28180886,0.16971808,0.13545905,0.34899694,0.24892372,0.14626879
17,9,0.09684511,0.20340577,0.17357068,0.08396683,0.15076973,0.41745384,0.3187514,0.16585315,0.12358199,0.32375469,0.30169182,0.1481598,0.14572015,0.32393086,0.18600887,0.11994828
18,10,0.07968167,0.21357072,0.13730262,0.10415973,0.14164388,0.42082052,0.26385847,0.16820356,0.12185296,0.32996963,0.22130042,0.17193784,0.12714364,0.32555504,0.18470231,0.12989704
19,,,,,0.09123599,,,,0.14572034,,,,0.15660943,,,,0.11899023
20,,,,,0.09806907,,,,0.13799029,,,,0.16208548,,,,0.10824711
21,,,,,0.08949553,,,,0.12488165,,,,0.15078129,,,,0.10035201
22,,,,,0.08134175,,,,0.11818704,,,,0.13638933,,,,0.09874563
23,,,,,0.07487681,,,,0.10833636,,,,0.10458438,,,,0.09173965
24,,,,,0.07311519,,,,0.09520056,,,,0.10014257,,,,0.07711597
25,,,,,0.0802952,,,,0.10108215,,,,0.10232161,,,,0.08825709
26,,,,,0.09279581,,,,0.11107594,,,,0.11340319,,,,0.09540927


==> CenterResults.txt <==
classes_10,icarl_center_cifar10,ours_center_cifar10,normal_center_cifar10,ebll_center_cifar10,ewc_center_cifar10,ideal_center_cifar10,icarl_center_FMNIST,ours_center_FMNIST,normal_center_FMNIST,ebll_center_FMNIST,ewc_center_FMNIST,ideal_center_FMNIST,icarl_center_MNIST,ours_center_MNIST,normal_center_MNIST,ebll_center_MNIST,ewc_center_MNIST,ideal_center_MNIST,classes_26,icarl_center_EMNIST,ours_center_EMNIST,normal_center_EMNIST,ebll_center_EMNIST,ewc_center_EMNIST,ideal_center_EMNIST
5,0.56411938,0.56678409,0.56887095,0.56443298,0.56696783,0.56887095,0.86422617,0.85959372,0.86304067,0.85504289,0.86530098,0.86422617,0.98616864,0.98616864,0.9873862,0.98515473,0.98816461,0.98616864,13,0.92024227,0.92240083,0.92565343,0.91921606,0.92786121,0.92240083
6,0.27337874,0.25275266,0.15270717,0.15174876,0.15567684,0.56887095,0.67189222,0.74314687,0.41807435,0.47953943,0.39421656,0.86422617,0.92725499,0.93314215,0.41842811,0.44819981,0.50481163,0.98616864,14,0.69472136,0.7724827,0.2223052,0.23677261,0.21998037,0.92240083
7,0.15901355,0.14345677,0.10127361,0.10688075,0.10101083,0.56887095,0.55777376,0.62870604,0.21195318,0.27889327,0.19718773,0.86422617,0.88786015,0.8566257,0.1640976,0.21783774,0.19420187,0.98616864,15,0.61119045,0.69362955,0.10130802,0.1070251,0.08773816,0.92240083
8,0.12390819,0.13179586,0.08562711,0.08898706,0.08536944,0.56887095,0.48814619,0.58493891,0.20634658,0.2996078,0.19531558,0.86422617,0.86237789,0.80883137,0.124956,0.18854214,0.1491668,0.98616864,16,0.57176004,0.60887357,0.09662886,0.09870525,0.08927249,0.92240083
9,0.12614418,0.12313817,0.09684511,0.10368909,0.09528135,0.56887095,0.47397355,0.56640875,0.20340577,0.2973703,0.19614613,0.86422617,0.82805039,0.74987236,0.17357068,0.18595245,0.19344322,0.98616864,17,0.54852834,0.60060353,0.08396683,0.10136442,0.09267868,0.92240083
10,0.10751088,0.10965707,0.07968167,0.08571401,0.08058406,0.56887095,0.46050894,0.56651448,0.21357072,0.28870015,0.23693096,0.86422617,0.78189236,0.76057286,0.13730262,0.15271506,0.16748135,0.98616864,18,0.52180341,0.5796003,0.10415973,0.11499196,0.10140639,0.92240083
,,,,,,,,,,,,,,,,,,,19,0.50808507,0.58451582,0.09123599,0.10407283,0.08640863,0.92240083
,,,,,,,,,,,,,,,,,,,20,0.50144976,0.56678896,0.09806907,0.1070251,0.08614644,0.92240083
,,,,,,,,,,,,,,,,,,,21,0.5036559,0.5686559,0.08949553,0.10242678,0.08236052,0.92240083
,,,,,,,,,,,,,,,,,,,22,0.47993831,0.51048934,0.08134175,0.08554686,0.08367212,0.92240083
,,,,,,,,,,,,,,,,,,,23,0.43659865,0.48122407,0.07487681,0.08690662,0.07559655,0.92240083
,,,,,,,,,,,,,,,,,,,24,0.41863356,0.45288073,0.07311519,0.07164884,0.06724661,0.92240083
,,,,,,,,,,,,,,,,,,,25,0.41765228,0.43139731,0.0802952,0.08531829,0.08279118,0.92240083
,,,,,,,,,,,,,,,,,,,26,0.42355499,0.42907455,0.09279581,0.09893296,0.09107765,0.92240083


==> ContrastiveResults.txt <==
classes_10,icarl_cont_cifar10,ours_cont_cifar10,normal_cont_cifar10,ebll_cont_cifar10,ewc_cont_cifar10,ideal_cont_cifar10,icarl_cont_FMNIST,ours_cont_FMNIST,normal_cont_FMNIST,ebll_cont_FMNIST,ewc_cont_FMNIST,ideal_cont_FMNIST,icarl_cont_MNIST,ours_cont_MNIST,normal_cont_MNIST,ebll_cont_MNIST,ewc_cont_MNIST,ideal_cont_MNIST,classes_26,icarl_cont_EMNIST,ours_cont_EMNIST,normal_cont_EMNIST,ebll_cont_EMNIST,ewc_cont_EMNIST,ideal_cont_EMNIST
5,0.50348289,0.50294533,0.49943241,0.49597999,0.50294533,0.50294533,0.78629465,0.78629465,0.80893563,0.78629465,0.81211381,0.78629465,0.98121419,0.98110194,0.98350741,0.98241476,0.9830596,0.98241476,13,0.86323541,0.8587092,0.8709802,0.85869987,0.87459194,0.8587092
6,0.26945615,0.36053809,0.25827463,0.28807197,0.22129468,0.50294533,0.6279763,0.71015477,0.63060154,0.65943208,0.64201919,0.78629465,0.8981021,0.94759158,0.71538027,0.8810031,0.83993955,0.98241476,14,0.69963339,0.78340685,0.56259003,0.59652943,0.57505533,0.8587092
7,0.17982608,0.22985378,0.16175864,0.18042731,0.13999357,0.50294533,0.5361254,0.63203868,0.40823095,0.46553568,0.44342542,0.78629465,0.81574799,0.90042537,0.41568755,0.60938843,0.43278732,0.98241476,15,0.62740111,0.72070831,0.22131099,0.39239878,0.28622565,0.8587092
8,0.15647435,0.19581388,0.13545905,0.170324995,0.13102544,0.50294533,0.49175044,0.57871911,0.34899694,0.39930637,0.35948805,0.78629465,0.77431187,0.8686881,0.24892372,0.45874581,0.27720623,0.98241476,16,0.57774443,0.69632606,0.14626879,0.26382283,0.16782047,0.8587092
9,0.15751716,0.1788821,0.14572015,0.15603375,0.13034076,0.50294533,0.46989726,0.55068119,0.32393086,0.37496534,0.34109121,0.78629465,0.76036928,0.85003059,0.18600887,0.31004342,0.21300857,0.98241476,17,0.53065734,0.67495158,0.11994828,0.23835389,0.13442119,0.8587092
10,0.15751716,0.15241677,0.12714364,0.15879595,0.11754427,0.50294533,0.4721309,0.53832347,0.32555504,0.34516126,0.32560787,0.78629465,0.72169073,0.82457716,0.18470231,0.23115239,0.17999075,0.98241476,18,0.49341722,0.64762515,0.12989704,0.21502821,0.13963771,0.8587092
,,,,,,,,,,,,,,,,,,,19,0.47087584,0.62593079,0.11899023,0.19510881,0.12857742,0.8587092
,,,,,,,,,,,,,,,,,,,20,0.46843965,0.62462871,0.10824711,0.17704727,0.11408193,0.8587092
,,,,,,,,,,,,,,,,,,,21,0.45486284,0.62955695,0.10035201,0.17188121,0.11328218,0.8587092
,,,,,,,,,,,,,,,,,,,22,0.43032846,0.60463866,0.09874563,0.16774002,0.0937191,0.8587092
,,,,,,,,,,,,,,,,,,,23,0.3979705,0.58321155,0.09173965,0.14178901,0.09260477,0.8587092
,,,,,,,,,,,,,,,,,,,24,0.37590422,0.57179047,0.07711597,0.12314931,0.08327807,0.8587092
,,,,,,,,,,,,,,,,,,,25,0.36391022,0.55132468,0.08825709,0.13774914,0.09700979,0.8587092
,,,,,,,,,,,,,,,,,,,26,0.36933895,0.56825473,0.09540927,0.15490386,0.10287741,0.8587092


==> TripletResults.txt <==
classes_10,icarl_triplet_cifar10,ours_triplet_cifar10,normal_triplet_cifar10,ebll_triplet_cifar10,ewc_triplet_cifar10,ideal_triplet_cifar10,icarl_triplet_FMNIST,ours_triplet_FMNIST,normal_triplet_FMNIST,ebll_triplet_FMNIST,ewc_triplet_FMNIST,ideal_triplet_FMNIST,icarl_triplet_MNIST,ours_triplet_MNIST,normal_triplet_MNIST,ebll_triplet_MNIST,ewc_triplet_MNIST,ideal_triplet_MNIST,classes_26,icarl_triplet_EMNIST,ours_triplet_EMNIST,normal_triplet_EMNIST,ebll_triplet_EMNIST,ewc_triplet_EMNIST,ideal_triplet_EMNIST
5,0.5841552,0.58662022,0.58857126,0.58324945,0.59226835,0.58662022,0.86160198,0.86224969,0.8568424,0.85071675,0.85380356,0.86224969,0.98565247,0.985907,0.98588389,0.98604132,0.98555823,0.985907,13,0.92069705,0.9222165,0.91881406,0.92142587,0.91744775,0.9222165
6,0.29004091,0.35814222,0.22427774,0.29128951,0.20568634,0.58662022,0.62021196,0.72058433,0.53724867,0.60492888,0.58322593,0.86224969,0.89547909,0.95249377,0.75249227,0.80944646,0.7641111,0.985907,14,0.64618361,0.7974725,0.46609584,0.44481787,0.52516309,0.9222165
7,0.18942197,0.24171953,0.14045532,0.2082849,0.14506469,0.58662022,0.52881975,0.63926117,0.38861072,0.4528302,0.39942101,0.86224969,0.82231143,0.90826966,0.44813826,0.63137593,0.51811627,0.985907,15,0.50779737,0.73805855,0.23109826,0.33618796,0.26185181,0.9222165
8,0.16488842,0.20059529,0.12170359,0.16518098,0.12633699,0.58662022,0.45443828,0.56108926,0.34323911,0.41874094,0.39873283,0.86224969,0.75582864,0.89288434,0.28180886,0.50261412,0.39877869,0.985907,16,0.42824641,0.69909266,0.16971808,0.28890849,0.21424934,0.9222165
9,0.16059518,0.19081534,0.12358199,0.16774918,0.12624009,0.58662022,0.44925926,0.50205339,0.32375469,0.40376395,0.36122845,0.86224969,0.71539464,0.86452789,0.30169182,0.43576629,0.33312366,0.985907,17,0.41947137,0.67737992,0.1481598,0.27508971,0.20640485,0.9222165
10,0.14992206,0.15971677,0.12185296,0.15447395,0.11606897,0.58662022,0.41443732,0.49721858,0.32996963,0.37083535,0.35217054,0.86224969,0.67432294,0.8375427,0.22130042,0.39509039,0.24140219,0.985907,18,0.37184129,0.64674785,0.17193784,0.25769515,0.19513497,0.9222165
,,,,,,,,,,,,,,,,,,,19,0.32755912,0.64522602,0.15660943,0.22192696,0.16818986,0.9222165
,,,,,,,,,,,,,,,,,,,20,0.34129111,0.64222838,0.16208548,0.22431836,0.15638986,0.9222165
,,,,,,,,,,,,,,,,,,,21,0.3144239,0.6211512,0.15078129,0.21926365,0.15873217,0.9222165
,,,,,,,,,,,,,,,,,,,22,0.27932935,0.61582695,0.13638933,0.20248974,0.15246979,0.9222165
,,,,,,,,,,,,,,,,,,,23,0.25990566,0.58293036,0.10458438,0.18916135,0.12284559,0.9222165
,,,,,,,,,,,,,,,,,,,24,0.23091731,0.54717775,0.10014257,0.18479085,0.12807428,0.9222165
,,,,,,,,,,,,,,,,,,,25,0.2324552,0.54657903,0.10232161,0.18492867,0.12954891,0.9222165
,,,,,,,,,,,,,,,,,,,26,0.23357519,0.54767987,0.11340319,0.184426,0.1355252,0.9222165

